A Non-blocking Buddy System for Scalable Memory Allocation on Multi-core Machines

Common implementations of core memory allocation components, like the Linux buddy system, handle concurrent allocation/release requests by synchronizing threads via spin-locks. This approach is clearly not prone to scale with large thread counts, a problem that has been addressed in the literature by introducing layered allocation services or replicating the core allocators-the bottom most ones within the layered architecture. Both these solutions tend to reduce the pressure of actual concurrent accesses to each individual core allocator. In this article we explore an alternative approach to scalability of memory allocation/release, which can be still combined with those literature proposals. Conflict detection relies on conventional atomic machine instructions in the Read-Modify-Write (RMW) class. Furthermore, beyond improving scalability and performance, it can also avoid wasting clock cycles for spin-lock operations by threads that could in principle carry out their memory allocation/release in full concurrency. Thus, it is resilient to performance degradation---in face of concurrent accesses---independently of the current level of fragmentation of the handled memory blocks.

==> data/isto/128k.dat <==
Name				4lvl-nb			1lvl-nb				buddy-sl			linux-buddy
"Linux Scalability"	3359805827.75	3430479364.25 		2.18230061047e+11 	21737915002.0
"Thread Test"		738022478.00	646901743.50 		20072394145.5 		2256032379.0
"Const. Occupancy"	64557024464.00	61625440917.75		3.9592999835e+11 	54209589398.5


==> data/isto/128k_-_BCK.dat <==
Name				4lvl-nb			1lvl-nb				buddy-sl			linux-buddy
"Linux Scalability"	25499986218.	5 18846999473.5 	2.18230061047e+11 	21737915002.0
"Thread Test"		850486403.5 	1428162666.0 		20072394145.5 		2256032379.0
"Const. Occupancy"	64334253515.5 	65645280289.5		3.9592999835e+11 	54209589398.5

==> data/isto/4k.dat <==
Name			4lvl-nb	1lvl-nb	buddy-sl	linux-buddy
"Linux Scalability"	27799202594.0 18423482693.5 2.18158687588e+11 3534640800.0
"Thread Test"		917692696.5 1616319527.0 20539152214.0 371423599.5
"Const. Occupancy"	67614665301.0 72403743527.5 3.7493915993e+11 44163839427.5

==> data/isto_romolo/16k.dat <==
Name			4lvl-nb	1lvl-nb	buddy-sl	linux-buddy
"Manual"	9.576 4.392 0 21.545

==> data/old/dat/LRSN/LRSN-1024.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 54579.5 75125.0 62692.25 75406.0 0.0
2 107551.5 146261.25 45030.25 69257.6666667 0.0
4 138844.75 184415.0 15806.75 26289.3333333 0.0
8 0.0 0.0 0.0 0.0 0.0
16 0.0 0.0 0.0 0.0 0.0
24 0.0 0.0 0.0 0.0 0.0
32 0.0 0.0 0.0 0.0 0.0


==> data/old/dat/LRSN/LRSN-128.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 55383.0 73399.0 63151.5 75368.0 657483.0
2 109052.75 144663.25 62321.75 73620.25 381647.75
4 216537.0 285498.0 61109.75 68522.5 189570.75
8 431283.5 558216.75 59201.0 62613.0 99686.0
16 844711.75 1083417.0 8311.75 16879.0 56365.75
24 1231965.25 1570092.75 3222.0 4261.0 35719.0
32 1317807.25 1625260.75 2236.25 3248.25 25704.0


==> data/old/dat/LRSN/LRSN-8.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 55141.25 73939.75 62942.0 73832.25 1163034.5
2 108769.75 144344.25 62254.25 71537.0 693824.25
4 215739.25 287447.75 60918.0 67245.5 380681.25
8 430197.25 560815.75 58988.75 62764.25 108751.5
16 844974.75 1094388.25 55833.0 54247.75 58697.0
24 1214047.25 1582190.75 52228.0 46630.25 37737.5
32 1474765.0 1994684.0 50293.75 40292.5 28756.25


==> data/old/dat/TBFS/TBFS-1024.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 0.0 0.0 0.0 0.0 0.0
2 0.0 0.0 0.0 0.0 0.0
4 0.0 0.0 0.0 0.0 0.0
8 0.0 0.0 0.0 0.0 0.0
16 0.0 0.0 0.0 0.0 0.0
24 0.0 0.0 0.0 0.0 0.0
32 0.0 0.0 0.0 0.0 0.0


==> data/old/dat/TBFS/TBFS-128.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 67604352386.2 61800068543.8 58624378021.2 47463878954.2 3135231202.25
2 55552947445.5 51068824242.2 75961038380.8 65511294380.8 7267352217.5
4 54818886771.8 55716466351.0 77498973058.8 91377976059.8 13505451867.5
8 60307770489.5 63155425750.2 1.01898861934e+11 1.55974708576e+11 21183773163.0
16 59875750136.8 59240455508.0 1.61063983029e+11 1.93903808984e+11 43285692091.5
24 57760589509.2 58519857933.2 2.24752194052e+11 3.00636886608e+11 68480035325.2
32 63009932023.0 63346551392.5 3.10386292688e+11 3.85467073228e+11 96675652958.2


==> data/old/dat/TBFS/TBFS-8.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 71118138828.0 72830965115.8 61314749683.5 54494792851.5 9308957494.5
2 57246403574.8 56306672112.2 73546675538.0 93053991931.0 19900561130.5
4 53881637525.2 55626205388.5 73151762769.5 99664365185.8 14945751244.8
8 60204685829.5 62824216423.5 1.02189354508e+11 1.62866954196e+11 24287185834.8
16 59944673165.5 61381093068.5 1.65458013931e+11 2.33513758897e+11 49271318035.0
24 57124057071.0 62191188231.0 2.293396414e+11 2.64030352932e+11 69511741028.2
32 63431818530.2 66394813543.0 3.12677988095e+11 3.8552765343e+11 1.0157404911e+11


==> data/old/dat/TBLS/TBLS-1024.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 17101779702.0 21824353667.2 16410283005.5 17002745284.7 0.0
2 39671574995.0 36049496286.0 25343611274.2 42586442187.3 0.0
4 36215950915.8 26311638312.8 32752163692.2 60235405967.7 0.0
8 38158383047.2 18418195810.0 52881265485.5 99189656235.3 0.0
16 39750752860.5 18268141361.0 91400888661.5 1.64935916214e+11 0.0
24 29809892608.5 19130148766.2 1.29188140912e+11 2.26877104396e+11 0.0
32 25768882149.2 19323467537.8 1.64333847242e+11 3.1083814333e+11 0.0


==> data/old/dat/TBLS/TBLS-128.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 17933861073.2 37220057586.0 15404102090.2 28343372327.8 2933253799.0
2 39092848689.0 44854354528.2 23997403769.8 41512347501.8 4793483092.0
4 37133770072.2 29452870994.8 40535386502.2 64358482499.8 11378336037.5
8 37819363123.0 19354061053.2 67681847392.0 1.04282494991e+11 17187335346.5
16 39057401927.8 17822386663.0 1.17984553978e+11 1.79320920642e+11 32437591495.0
24 30229557321.5 19019715663.2 1.56800662256e+11 2.27691439538e+11 41838970132.5
32 25777535757.0 19025995427.5 2.10956262779e+11 3.0208316132e+11 58029926938.0


==> data/old/dat/TBLS/TBLS-8.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 21683847476.8 59113744071.0 20152055859.2 42817548571.8 8496330216.0
2 38479765739.0 56888897156.8 29759481942.8 56136443920.8 11700988971.5
4 36870772003.2 34030054812.0 47616615118.2 68524606909.2 20673022609.0
8 38801492010.2 20994437913.8 72389536653.2 1.13513264276e+11 17873751198.0
16 40338120640.2 17364008035.8 1.27859299305e+11 1.99245703794e+11 32590140119.5
24 30569251177.2 18535576893.5 1.75450580175e+11 2.50801343218e+11 46543605613.0
32 26254610559.5 18815369527.0 2.224247147e+11 3.3303567463e+11 58412404255.0


==> data/old/dat/TBTT/TBTT-1024.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 4.66102111645e+11 3.36306392758e+11 4.43428345645e+11 3.34368498167e+11 0.0
2 2.03922205374e+11 1.4722245232e+11 2.87536815585e+11 2.95961692796e+11 0.0
4 94042558231.2 68013354670.5 1.93398967177e+11 2.37514080033e+11 0.0
8 37905246849.5 27396963669.8 1.01166747021e+11 1.29308965856e+11 0.0
16 16931568933.0 12329481838.5 41086107165.8 49635107095.0 0.0
24 11201894700.8 8176876051.5 33902477370.5 39725542121.0 0.0
32 7439030907.75 5575666016.25 32238562048.2 40928483149.3 0.0


==> data/old/dat/TBTT/TBTT-128.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 7.09921077355e+11 5.1841352589e+11 7.97351681075e+11 5.1383748241e+11 266882693.75
2 1.78183803891e+11 1.30375142672e+11 3.32280057952e+11 2.58382840118e+11 468583148.0
4 44707124843.8 32872745489.8 1.65537205065e+11 1.30950542512e+11 909818198.25
8 11293947399.2 8388722324.5 81803971431.0 68695713008.0 1614189591.0
16 2921648273.5 2401595224.5 43843608469.0 40747283733.2 2761355096.0
24 1353604464.25 1650245837.75 33653490190.2 35326654549.8 4018148450.5
32 829977336.0 1386208640.5 30440728465.5 33928620867.5 4947139753.5


==> data/old/dat/TBTT/TBTT-8.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 7.09929562898e+11 5.19298141205e+11 8.05925798225e+11 5.13990649398e+11 618501316.25
2 1.78225825518e+11 1.30265718356e+11 3.31722634218e+11 2.58617258175e+11 1126187090.0
4 44732290989.2 32973719128.0 1.65510576782e+11 1.3117484337e+11 1668754604.75
8 11305926587.5 8449443216.25 81618776432.8 69167437556.8 1632773159.5
16 2921427102.5 2749505423.75 43772171260.8 40739567896.5 2767513200.0
24 1363556770.0 1711686386.0 33320124047.0 34569662033.2 4063401592.0
32 825546564.0 1457664917.75 29844116971.5 34880078441.5 5026820357.0


==> data/old/dat_old/LRSN/LRSN-1024.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 54579.5 75125.0 62692.25 75406.0 0.0
2 107551.5 146261.25 45030.25 69257.6666667 0.0
4 138844.75 184415.0 15806.75 26289.3333333 0.0
8 0.0 0.0 0.0 0.0 0.0
16 0.0 0.0 0.0 0.0 0.0
24 0.0 0.0 0.0 0.0 0.0
32 0.0 0.0 0.0 0.0 0.0


==> data/old/dat_old/LRSN/LRSN-128.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 55383.0 73399.0 63151.5 75368.0 657483.0
2 109052.75 144663.25 62321.75 73620.25 381647.75
4 216537.0 285498.0 61109.75 68522.5 189570.75
8 431283.5 558216.75 59201.0 62613.0 99686.0
16 844711.75 1083417.0 8311.75 16879.0 56365.75
24 1231965.25 1570092.75 3222.0 4261.0 35719.0
32 1317807.25 1625260.75 2236.25 3248.25 25704.0


==> data/old/dat_old/LRSN/LRSN-8.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 55141.25 73939.75 62942.0 73832.25 1163034.5
2 108769.75 144344.25 62254.25 71537.0 693824.25
4 215739.25 287447.75 60918.0 67245.5 380681.25
8 430197.25 560815.75 58988.75 62764.25 108751.5
16 844974.75 1094388.25 55833.0 54247.75 58697.0
24 1214047.25 1582190.75 52228.0 46630.25 37737.5
32 1474765.0 1994684.0 50293.75 40292.5 28756.25


==> data/old/dat_old/TBFS/TBFS-1024.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 0.0 0.0 0.0 0.0 0.0
2 0.0 0.0 0.0 0.0 0.0
4 0.0 0.0 0.0 0.0 0.0
8 0.0 0.0 0.0 0.0 0.0
16 0.0 0.0 0.0 0.0 0.0
24 0.0 0.0 0.0 0.0 0.0
32 0.0 0.0 0.0 0.0 0.0


==> data/old/dat_old/TBFS/TBFS-128.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 67604352386.2 61800068543.8 58624378021.2 47463878954.2 3135231202.25
2 55552947445.5 51068824242.2 75961038380.8 65511294380.8 7267352217.5
4 54818886771.8 55716466351.0 77498973058.8 91377976059.8 13505451867.5
8 60307770489.5 63155425750.2 1.01898861934e+11 1.55974708576e+11 21183773163.0
16 59875750136.8 59240455508.0 1.61063983029e+11 1.93903808984e+11 43285692091.5
24 57760589509.2 58519857933.2 2.24752194052e+11 3.00636886608e+11 68480035325.2
32 63009932023.0 63346551392.5 3.10386292688e+11 3.85467073228e+11 96675652958.2


==> data/old/dat_old/TBFS/TBFS-8.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 71118138828.0 72830965115.8 61314749683.5 54494792851.5 9308957494.5
2 57246403574.8 56306672112.2 73546675538.0 93053991931.0 19900561130.5
4 53881637525.2 55626205388.5 73151762769.5 99664365185.8 14945751244.8
8 60204685829.5 62824216423.5 1.02189354508e+11 1.62866954196e+11 24287185834.8
16 59944673165.5 61381093068.5 1.65458013931e+11 2.33513758897e+11 49271318035.0
24 57124057071.0 62191188231.0 2.293396414e+11 2.64030352932e+11 69511741028.2
32 63431818530.2 66394813543.0 3.12677988095e+11 3.8552765343e+11 1.0157404911e+11


==> data/old/dat_old/TBLS/TBLS-1024.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 17101779702.0 21824353667.2 16410283005.5 17002745284.7 0.0
2 39671574995.0 36049496286.0 25343611274.2 42586442187.3 0.0
4 36215950915.8 26311638312.8 32752163692.2 60235405967.7 0.0
8 38158383047.2 18418195810.0 52881265485.5 99189656235.3 0.0
16 39750752860.5 18268141361.0 91400888661.5 1.64935916214e+11 0.0
24 29809892608.5 19130148766.2 1.29188140912e+11 2.26877104396e+11 0.0
32 25768882149.2 19323467537.8 1.64333847242e+11 3.1083814333e+11 0.0


==> data/old/dat_old/TBLS/TBLS-128.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 17933861073.2 37220057586.0 15404102090.2 28343372327.8 2933253799.0
2 39092848689.0 44854354528.2 23997403769.8 41512347501.8 4793483092.0
4 37133770072.2 29452870994.8 40535386502.2 64358482499.8 11378336037.5
8 37819363123.0 19354061053.2 67681847392.0 1.04282494991e+11 17187335346.5
16 39057401927.8 17822386663.0 1.17984553978e+11 1.79320920642e+11 32437591495.0
24 30229557321.5 19019715663.2 1.56800662256e+11 2.27691439538e+11 41838970132.5
32 25777535757.0 19025995427.5 2.10956262779e+11 3.0208316132e+11 58029926938.0


==> data/old/dat_old/TBLS/TBLS-8.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 21683847476.8 59113744071.0 20152055859.2 42817548571.8 8496330216.0
2 38479765739.0 56888897156.8 29759481942.8 56136443920.8 11700988971.5
4 36870772003.2 34030054812.0 47616615118.2 68524606909.2 20673022609.0
8 38801492010.2 20994437913.8 72389536653.2 1.13513264276e+11 17873751198.0
16 40338120640.2 17364008035.8 1.27859299305e+11 1.99245703794e+11 32590140119.5
24 30569251177.2 18535576893.5 1.75450580175e+11 2.50801343218e+11 46543605613.0
32 26254610559.5 18815369527.0 2.224247147e+11 3.3303567463e+11 58412404255.0


==> data/old/dat_old/TBTT/TBTT-1024.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 4.66102111645e+11 3.36306392758e+11 4.43428345645e+11 3.34368498167e+11 0.0
2 2.03922205374e+11 1.4722245232e+11 2.87536815585e+11 2.95961692796e+11 0.0
4 94042558231.2 68013354670.5 1.93398967177e+11 2.37514080033e+11 0.0
8 37905246849.5 27396963669.8 1.01166747021e+11 1.29308965856e+11 0.0
16 16931568933.0 12329481838.5 41086107165.8 49635107095.0 0.0
24 11201894700.8 8176876051.5 33902477370.5 39725542121.0 0.0
32 7439030907.75 5575666016.25 32238562048.2 40928483149.3 0.0


==> data/old/dat_old/TBTT/TBTT-128.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 7.09921077355e+11 5.1841352589e+11 7.97351681075e+11 5.1383748241e+11 266882693.75
2 1.78183803891e+11 1.30375142672e+11 3.32280057952e+11 2.58382840118e+11 468583148.0
4 44707124843.8 32872745489.8 1.65537205065e+11 1.30950542512e+11 909818198.25
8 11293947399.2 8388722324.5 81803971431.0 68695713008.0 1614189591.0
16 2921648273.5 2401595224.5 43843608469.0 40747283733.2 2761355096.0
24 1353604464.25 1650245837.75 33653490190.2 35326654549.8 4018148450.5
32 829977336.0 1386208640.5 30440728465.5 33928620867.5 4947139753.5


==> data/old/dat_old/TBTT/TBTT-8.dat <==
alloc 4lvl-nb 1lvl-nb 4lvl-sl 1lvl-sl buddy-sl
1 7.09929562898e+11 5.19298141205e+11 8.05925798225e+11 5.13990649398e+11 618501316.25
2 1.78225825518e+11 1.30265718356e+11 3.31722634218e+11 2.58617258175e+11 1126187090.0
4 44732290989.2 32973719128.0 1.65510576782e+11 1.3117484337e+11 1668754604.75
8 11305926587.5 8449443216.25 81618776432.8 69167437556.8 1632773159.5
16 2921427102.5 2749505423.75 43772171260.8 40739567896.5 2767513200.0
24 1363556770.0 1711686386.0 33320124047.0 34569662033.2 4063401592.0
32 825546564.0 1457664917.75 29844116971.5 34880078441.5 5026820357.0

